Smart ETL and LLM-based contents classification: the European Smart Tourism Tools Observatory experience

Purpose: Our research project focuses on improving the content update of the online European Smart Tourism Tools (STTs) Observatory by incorporating and categorizing STTs. The categorization is based on their taxonomy, and it facilitates the end user's search process. The use of a Smart ETL (Extract, Transform, and Load) process, where \emph{Smart} indicates the use of Artificial Intelligence (AI), is central to this endeavor. Methods: The contents describing STTs are derived from PDF catalogs, where PDF-scraping techniques extract QR codes, images, links, and text information. Duplicate STTs between the catalogs are removed, and the remaining ones are classified based on their text information using Large Language Models (LLMs). Finally, the data is transformed to comply with the Dublin Core metadata structure (the observatory's metadata structure), chosen for its wide acceptance and flexibility. Results: The Smart ETL process to import STTs to the observatory combines PDF-scraping techniques with LLMs for text content-based classification. Our preliminary results have demonstrated the potential of LLMs for text content-based classification. Conclusion: The proposed approach's feasibility is a step towards efficient content-based classification, not only in Smart Tourism but also adaptable to other fields. Future work will mainly focus on refining this classification process.

==> REVIEWS_RCIS_.txt <==
SUBMISSION: 62
TITLE: Smart ETL for the European Smart Tourism Tools Observatory

-------------------------  METAREVIEW  ------------------------ This paper presents an approach introducing AI in an ETL process to improve the data integration of different Smart Tourism Tools in the European STT Observatory, which aims to help SMEs of the tourism domain to use and organize Smart Tourism Tools proposed by different companies or organizations. This work is part of the RESETTING project founded by the European Union.

Unclear goal and unclear intended value, lack of details about the way you  AI in the ETL process is introduced, no precise results or specific problems sated and studied, unclear distinction between the major outcome of the work as the European STT Observatory, and major outcome of THIS paper... too many concerns for a main conference paper.

As it is presenting some potentially interesting practical results from a concrete practical case, it could make sense to give authors the chance to present and discussing it in the Forum.



----------------------- REVIEW 1 ---------------------
SUBMISSION: 62
TITLE: Smart ETL for the European Smart Tourism Tools Observatory
AUTHORS: Diogo Cosme, António Galvão and Fernando Brito E Abreu

----------- Overall evaluation ----------- This paper presents an approach introducing AI in an ETL process in order to improve the data integration of different Smart Tourism Tools in the European STT Observatory, which aims to help SMEs of the tourism domain to use and organize Smart Tourism Tools proposed by different companies or organizations. This work is part of the RESETTING project founded by the European Union.

The paper is interesting, well structured and globally well written. The problematic is up to date, and the paper presents some interesting results.

Nevertheless, I suggest some recommendations to the authors to improve the paper.
1)      I was constantly balancing between the real goal of the paper: presenting the RESETTING project or presenting the Smart ETL process ? Indeed, as the title announces, I was expecting to have the majority of the paper dedicated to Smart ETL processes, or at least to have more details concerning the introduction of AI in an ETL process. Nevertheless, only a little portion of the paper is dedicated to the presentation of your contribution in this domain, the rest of the paper being dedicated to the presentation of the RESETTING project, its goals and taxonomy and the related works. For ex, in the expected results section (section 1.4), you present the major outcome of your work as the European STT Observatory, but what is the major outcome of THIS paper?
Same remark with the conclusion: the conclusion mainly concerns the project in its whole, but not the Smart ETL process in particular.
Your contributions in a smart ETL process seem at a first stage… Ok, no problem, but in this case, perharps the title is not adapted to the content of this paper…
2)      Linked to the previous remark, I was expecting to have more details about the way you introduced AI in the ETL process, and the results or specific problems you study. For example, the problem mentioned page 11 (to achieve overfitting since no image would appear that was different from those with which it was trained) should be detailed. Same remark for the differences between available content types between catalogs…
3)      Introduction: please explain the research questions in link with sections 1.1 and 1.2. How are these RQ deducted from sections 1.1 and 1.2 ?
4)      Section 1.2 : you present Zero-ETL in particular, why ? Is it the ETL you use in your process ? If not, why presenting this ETL approach in particular ?
5)      Section 2, Related works : the research approach to study the related works is well presented. But in fine, what is the main conclusion about this related works study ? Is it that “The topic has not been thoroughly investigated yet” ? If yes, this should be affirmed as the conclusion of section 2.
6)      STT catalogs : could you give a small extract of each STT catalog you use ? This could help the reader to 1) concretise what is really a STT, 2) better understand in which measure these 3 catalogs are so different, leading to specific difficulties in the ETL process.
7)      Could you explain figure 4 (you have enough space !) ? in particular, why does this figure present “your” UML class diagram of the Dublin Core Metamodel ?
8)      It seems to me that RQ3 was not yet aborded in your current works. Please say it explicitely.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 62
TITLE: Smart ETL for the European Smart Tourism Tools Observatory
AUTHORS: Diogo Cosme, António Galvão and Fernando Brito E Abreu

----------- Overall evaluation ----------- The work is easy to read, but is more similar to a technical report than a scientific article. That is, the authors present a general idea of what they did, but there is not enough information to evaluate whether the work was done correctly/efficiently, nor how the work advances the state of the art. In this context, I suggest that authors present evidences that helps to answer the following questions: 1) What is the scientific problem that will be addressed and why is this scientifically important? What are the positive and negative points of each related work? and How the presented work overcomes the limitations of related proposals? Finally, considering “RQ1: How can we effectively extract complex and unstructured data from documents into human-readable data”, I miss a rigorous evaluation section that presented evidences that the work was done efficiently.



----------------------- REVIEW 3 ---------------------
SUBMISSION: 62
TITLE: Smart ETL for the European Smart Tourism Tools Observatory
AUTHORS: Diogo Cosme, António Galvão and Fernando Brito E Abreu

----------- Overall evaluation ----------- This paper presents a practical approach to data integration (ETL) in the context of Smart Tourism Tools.

Some research results using various Web are described; the results of each search are shown as a Venn diagram. The Dublin Core metadata structures are extracted, and the proposed catalog Mining process is based on LLM.

The main weakness of the paper concerns the lack of genericity of the proposed method ; the proposal seems limited to the case study.

